Learning and Optimization with Seasonal Patterns

A standard assumption adopted in the multi-armed bandit (MAB) framework is that the mean rewards are constant over time. This assumption can be restrictive in the business world as decision-makers often face an evolving environment where the mean rewards are time-varying. In this paper, we consider a non-stationary MAB model with $K$ arms whose mean rewards vary over time in a periodic manner. The unknown periods can be different across arms and scale with the length of the horizon $T$ polynomially. We propose a two-stage policy that combines the Fourier analysis with a confidence-bound-based learning procedure to learn the periods and minimize the regret. In stage one, the policy correctly estimates the periods of all arms with high probability. In stage two, the policy explores the periodic mean rewards of arms using the periods estimated in stage one and exploits the optimal arm in the long run. We show that our learning policy incurs a regret upper bound $\tilde{O}(\sqrt{T\sum_{k=1}^K T_k})$ where $T_k$ is the period of arm $k$. Moreover, we establish a general lower bound $\Omega(\sqrt{T\max_{k}\{ T_k\}})$ for any policy. Therefore, our policy is near-optimal up to a factor of $\sqrt{K}$.

==> data.csv <==
freq,dft_finite,dft_noise
0,0,1.086
0.01,0.033,0.975
0.02,0.063,1.487
0.03,0.088,0.413
0.04,0.105,1.423
0.05,0.112,0.708
0.06,0.109,0.956
0.07,0.094,1.501
0.08,0.07,1.295
0.09,0.037,1.478
0.1,0,1.993
0.11,0.039,0.393
0.12,0.076,0.396
0.13,0.108,2.155
0.14,0.13,0.225
0.15,0.141,1.002
0.16,0.139,1.247
0.17,0.122,0.199
0.18,0.092,0.898
0.19,0.05,0.922
0.2,0,0.751
0.21,0.055,0.999
0.22,0.11,1.223
0.23,0.159,1.16
0.24,0.197,0.622
0.25,0.22,1.112
0.26,0.223,1.434
0.27,0.204,1.083
0.28,0.16,0.458
0.29,0.091,0.416
0.3,0,0.659
0.31,0.111,1.439
0.32,0.236,0.674
0.33,0.371,0.853
0.34,0.508,0.158
0.35,0.639,1.009
0.36,0.759,0.828
0.37,0.86,1.649
0.38,0.936,1.337
0.39,0.984,0.705
0.4,1,1.586
0.41,0.984,0.32
0.42,0.936,0.758
0.43,0.86,0.326
0.44,0.759,1.347
0.45,0.639,1.249
0.46,0.508,0.627
0.47,0.371,0.909
0.48,0.236,1.101
0.49,0.111,1.077
0.5,0,0.566
0.51,0.091,1.077
0.52,0.16,1.101
0.53,0.204,0.909
0.54,0.223,0.627
0.55,0.22,1.249
0.56,0.197,1.347
0.57,0.159,0.326
0.58,0.11,0.758
0.59,0.055,0.32
0.6,0,1.586
0.61,0.05,0.705
0.62,0.092,1.337
0.63,0.122,1.649
0.64,0.139,0.828
0.65,0.141,1.009
0.66,0.13,0.158
0.67,0.108,0.853
0.68,0.076,0.674
0.69,0.039,1.439
0.7,0,0.659
0.71,0.037,0.416
0.72,0.07,0.458
0.73,0.094,1.083
0.74,0.109,1.434
0.75,0.112,1.112
0.76,0.105,0.622
0.77,0.088,1.16
0.78,0.063,1.223
0.79,0.033,0.999
0.8,0,0.751
0.81,0.032,0.922
0.82,0.061,0.898
0.83,0.083,0.199
0.84,0.097,1.247
0.85,0.101,1.002
0.86,0.096,0.225
0.87,0.081,2.155
0.88,0.059,0.396
0.89,0.031,0.393
0.9,0,1.993
0.91,0.031,1.478
0.92,0.059,1.295
0.93,0.081,1.501
0.94,0.096,0.956
0.95,0.101,0.708
0.96,0.097,1.423
0.97,0.083,0.413
0.98,0.061,1.487
0.99,0.032,0.975
1,0,1.086

==> data2.csv <==
freq,dft
0.000000000000000000e+00,2.920256027476410665e+00
2.500000000000000052e-03,2.842556271656313527e+00
5.000000000000000104e-03,2.616713464777288944e+00
7.499999999999999722e-03,2.263692783362152294e+00
1.000000000000000021e-02,1.815858224159544676e+00
1.250000000000000069e-02,1.313464899457250867e+00
1.499999999999999944e-02,8.005342358755983545e-01
1.750000000000000167e-02,3.223834755791278872e-01
2.000000000000000042e-02,1.248961626840945360e-01
2.249999999999999917e-02,4.277833655737788288e-01
2.500000000000000139e-02,6.347672172944777147e-01
2.750000000000000014e-02,7.290444651754695027e-01
2.999999999999999889e-02,7.188121314194905187e-01
3.250000000000000111e-02,6.235543910865843920e-01
3.500000000000000333e-02,4.709234691794631500e-01
3.749999999999999861e-02,2.949609796931992878e-01
4.000000000000000083e-02,1.461836937804734393e-01
4.250000000000000305e-02,1.392418405726697506e-01
4.499999999999999833e-02,2.183258614978141610e-01
4.750000000000000056e-02,2.635863101096239114e-01
5.000000000000000278e-02,2.552225539241614327e-01
5.249999999999999806e-02,1.968024352257072840e-01
5.500000000000000028e-02,1.018642469141566448e-01
5.750000000000000250e-02,2.881831847973246111e-02
5.999999999999999778e-02,1.345689269943002309e-01
6.250000000000000000e-02,2.308295500456046534e-01
6.500000000000000222e-02,2.943734521500408485e-01
6.750000000000000444e-02,3.157905691220828648e-01
7.000000000000000666e-02,2.926747111887418873e-01
7.249999999999999500e-02,2.294032592642576696e-01
7.499999999999999722e-02,1.366300252417466943e-01
7.749999999999999944e-02,3.961625402901977622e-02
8.000000000000000167e-02,9.760239091367660380e-02
8.250000000000000389e-02,1.936420990369179806e-01
8.500000000000000611e-02,2.658848206626634458e-01
8.750000000000000833e-02,3.045888790549345360e-01
8.999999999999999667e-02,3.066996691426545074e-01
9.249999999999999889e-02,2.749760025093632154e-01
9.500000000000000111e-02,2.177714451337216250e-01
9.750000000000000333e-02,1.499255778802528472e-01
1.000000000000000056e-01,1.002155942172619080e-01
1.025000000000000078e-01,1.087178746124674716e-01
1.049999999999999961e-01,1.497932798722292624e-01
1.074999999999999983e-01,1.828309834557758640e-01
1.100000000000000006e-01,1.950610390810482153e-01
1.125000000000000028e-01,1.853322084235876910e-01
1.150000000000000050e-01,1.585220577349062132e-01
1.175000000000000072e-01,1.242278885388427567e-01
1.199999999999999956e-01,9.668668018194154223e-02
1.224999999999999978e-01,8.972753921908152575e-02
1.250000000000000000e-01,9.953577580829026106e-02
1.275000000000000022e-01,1.102674433652133523e-01
1.300000000000000044e-01,1.133228322948490741e-01
1.325000000000000067e-01,1.082254857528433534e-01
1.350000000000000089e-01,9.899988309017318522e-02
1.375000000000000111e-01,9.052296222930421299e-02
1.400000000000000133e-01,8.424118303928290752e-02
1.425000000000000155e-01,7.666633585209976787e-02
1.449999999999999900e-01,6.337939165833000876e-02
1.474999999999999922e-01,4.604076654383217754e-02
1.499999999999999944e-01,4.574528596468938058e-02
1.524999999999999967e-01,7.839431835991782227e-02
1.549999999999999989e-01,1.231954740668328302e-01
1.575000000000000011e-01,1.662948684531962984e-01
1.600000000000000033e-01,1.997901136216658491e-01
1.625000000000000056e-01,2.189990086961970950e-01
1.650000000000000078e-01,2.230282530355942039e-01
1.675000000000000100e-01,2.157079140450438026e-01
1.700000000000000122e-01,2.056843759900061908e-01
1.725000000000000144e-01,2.033022751450756782e-01
1.750000000000000167e-01,2.127641759072838867e-01
1.774999999999999911e-01,2.273784541312395824e-01
1.799999999999999933e-01,2.350910818931066237e-01
1.824999999999999956e-01,2.260146692801933699e-01
1.849999999999999978e-01,1.964410816672411686e-01
1.875000000000000000e-01,1.530086054451495481e-01
1.900000000000000022e-01,1.249378953834460321e-01
1.925000000000000044e-01,1.571563112492637693e-01
1.950000000000000067e-01,2.320019966187942262e-01
1.975000000000000089e-01,3.104504332136042710e-01
2.000000000000000111e-01,3.706912301965177847e-01
2.025000000000000133e-01,3.997920543381676683e-01
2.050000000000000155e-01,3.907398316040585629e-01
2.075000000000000178e-01,3.423559217841732893e-01
2.099999999999999922e-01,2.595100227762094369e-01
2.124999999999999944e-01,1.536147264746445806e-01
2.149999999999999967e-01,5.578878575900175774e-02
2.174999999999999989e-01,1.043320991202084519e-01
2.200000000000000011e-01,1.924425258144490114e-01
2.225000000000000033e-01,2.496664384874381082e-01
2.250000000000000056e-01,2.645582599711963634e-01
2.275000000000000078e-01,2.410288842429010592e-01
2.300000000000000100e-01,2.147287243092968478e-01
2.325000000000000122e-01,2.665396268538401947e-01
2.350000000000000144e-01,4.166271727552270931e-01
2.375000000000000167e-01,6.158891679497123794e-01
2.399999999999999911e-01,8.265780364431293270e-01
2.424999999999999933e-01,1.022018498602955905e+00
2.449999999999999956e-01,1.181172684078082957e+00
2.474999999999999978e-01,1.288244114694391707e+00
2.500000000000000000e-01,1.333453967970347653e+00
2.525000000000000022e-01,1.313628409553205589e+00
2.550000000000000044e-01,1.232176405870498037e+00
2.575000000000000067e-01,1.098367487551603627e+00
2.600000000000000089e-01,9.259900540769081534e-01
2.625000000000000111e-01,7.315913370388393844e-01
2.650000000000000133e-01,5.326190746180916591e-01
2.675000000000000155e-01,3.460628366740650663e-01
2.700000000000000178e-01,1.897998371823260422e-01
2.725000000000000200e-01,1.006143910779439266e-01
2.750000000000000222e-01,1.265619810771058673e-01
2.775000000000000244e-01,1.804559090357842621e-01
2.800000000000000266e-01,2.173121409552485617e-01
2.825000000000000289e-01,2.351551790286955379e-01
2.850000000000000311e-01,2.383124403296170146e-01
2.875000000000000333e-01,2.308955250610600363e-01
2.899999999999999800e-01,2.153454644123001804e-01
2.924999999999999822e-01,1.929007821319297378e-01
2.949999999999999845e-01,1.649740796943967858e-01
2.974999999999999867e-01,1.344615488280534177e-01
2.999999999999999889e-01,1.062650614070593802e-01
3.024999999999999911e-01,8.601981008346182289e-02
3.049999999999999933e-01,7.538046533029005292e-02
3.074999999999999956e-01,6.821755424819048175e-02
3.099999999999999978e-01,5.595305081744293696e-02
3.125000000000000000e-01,3.391786826193007170e-02
3.150000000000000022e-01,4.807661722225384932e-03
3.175000000000000044e-01,3.706226674644242519e-02
3.200000000000000067e-01,7.578487757628597776e-02
3.225000000000000089e-01,1.082989082432791600e-01
3.250000000000000111e-01,1.280425323087788225e-01
3.275000000000000133e-01,1.301170536719658821e-01
3.300000000000000155e-01,1.124576560113043772e-01
3.325000000000000178e-01,7.774780406758968754e-02
3.350000000000000200e-01,4.538213970944162540e-02
3.375000000000000222e-01,7.485976390071809317e-02
3.400000000000000244e-01,1.364015731490196282e-01
3.425000000000000266e-01,1.954946319920849163e-01
3.450000000000000289e-01,2.396717766559171015e-01
3.475000000000000311e-01,2.610694806647895216e-01
3.500000000000000333e-01,2.553652909273032567e-01
3.524999999999999800e-01,2.224531373843167958e-01
3.549999999999999822e-01,1.678711051462578319e-01
3.574999999999999845e-01,1.092063221452680144e-01
3.599999999999999867e-01,9.963407377286849498e-02
3.624999999999999889e-01,1.596161237112360687e-01
3.649999999999999911e-01,2.325542945094538072e-01
3.674999999999999933e-01,2.918992656593060175e-01
3.699999999999999956e-01,3.269351411048891376e-01
3.724999999999999978e-01,3.331975159307128398e-01
3.750000000000000000e-01,3.111380878323584676e-01
3.775000000000000022e-01,2.660726247337369399e-01
3.800000000000000044e-01,2.089457750063537789e-01
3.825000000000000067e-01,1.594277818592476081e-01
3.850000000000000089e-01,1.464686174560985155e-01
3.875000000000000111e-01,1.763580235023314569e-01
3.900000000000000133e-01,2.217101591866988963e-01
3.925000000000000155e-01,2.628758229579039596e-01
3.950000000000000178e-01,2.936205987983374066e-01
3.975000000000000200e-01,3.144202940543963654e-01
4.000000000000000222e-01,3.282348470699857357e-01
4.025000000000000244e-01,3.373911906270296579e-01
4.050000000000000266e-01,3.416385785846505763e-01
4.075000000000000289e-01,3.381812633187337713e-01
4.100000000000000311e-01,3.234388936051444952e-01
4.125000000000000333e-01,2.952878189528562736e-01
4.150000000000000355e-01,2.547767510888223619e-01
4.174999999999999822e-01,2.070654143495234689e-01
4.199999999999999845e-01,1.616037114024213017e-01
4.224999999999999867e-01,1.300063620405332021e-01
4.249999999999999889e-01,1.165332765994031849e-01
4.274999999999999911e-01,1.090183517850054629e-01
4.299999999999999933e-01,9.053458167181928362e-02
4.324999999999999956e-01,5.299549793171299400e-02
4.349999999999999978e-01,3.040917838610018853e-02
4.375000000000000000e-01,1.008679953058351370e-01
4.400000000000000022e-01,1.884083379761090360e-01
4.425000000000000044e-01,2.723420830224212441e-01
4.450000000000000067e-01,3.380953120541538848e-01
4.475000000000000089e-01,3.725936310704234811e-01
4.500000000000000111e-01,3.659663214738290704e-01
4.525000000000000133e-01,3.135012734479053487e-01
4.550000000000000155e-01,2.180660820148001555e-01
4.575000000000000178e-01,1.024565279771100096e-01
4.600000000000000200e-01,1.284807147323534238e-01
4.625000000000000222e-01,2.817257053497514430e-01
4.650000000000000244e-01,4.304150980462673748e-01
4.675000000000000266e-01,5.410418519485471478e-01
4.700000000000000289e-01,5.900489735527048030e-01
4.725000000000000311e-01,5.595279509947739260e-01
4.750000000000000333e-01,4.393015804875581298e-01
4.775000000000000355e-01,2.330967840406695524e-01
4.799999999999999822e-01,1.358828827413914309e-01
4.824999999999999845e-01,4.792740026306342438e-01
4.849999999999999867e-01,8.972771634498231119e-01
4.874999999999999889e-01,1.335107859932543439e+00
4.899999999999999911e-01,1.756950422224322406e+00
4.924999999999999933e-01,2.128467938472008658e+00
4.949999999999999956e-01,2.418841793740234003e+00
4.974999999999999978e-01,2.603595208060700550e+00
5.000000000000000000e-01,2.666989170644993745e+00

